Real-Time 2D-3D Deformable Registration with Deep Learning and Application to Lung Radiotherapy Targeting

Radiation therapy presents a need for dynamic tracking of a target tumor volume. Fiducial markers such as implanted gold seeds have been used to gate radiation delivery but the markers are invasive and gating significantly increases treatment time. Pretreatment acquisition of a respiratory correlated 4DCT allows for determination of accurate motion tracking which is useful in treatment planning. We design a patient-specific motion subspace and a deep convolutional neural network to recover anatomical positions from a single fluoroscopic projection in real-time. We use this deep network to approximate the nonlinear inverse of a diffeomorphic deformation composed with radiographic projection. This network recovers subspace coordinates to define the patient-specific deformation of the lungs from a baseline anatomic position. The geometric accuracy of the subspace deformations on real patient data is similar to accuracy attained by original image registration between individual respiratory-phase image volumes.

==> figures/idendice.csv <==
ptv, gtv, lung
5.169695460957597355e-01,6.940254652301665050e-01,9.316386298201916327e-01
6.486928104575163667e-01,7.878592809552930065e-01,9.556255515541018930e-01
8.297292968124299062e-01,8.855683023233393847e-01,9.728540389489882534e-01
8.941373534338358242e-01,9.353536027767580530e-01,9.828509262677063152e-01
9.334016393442623460e-01,9.600540723217303452e-01,9.890847338610460060e-01
9.177382129904385621e-01,9.511081706913662170e-01,9.784738086796328504e-01
7.445427728613569496e-01,8.497450764770568821e-01,9.568792714244481745e-01
5.858993774188120396e-01,7.596863316017602452e-01,9.441859291463924331e-01
5.023132848645075477e-01,6.964638770946098845e-01,9.307142962031140776e-01


==> figures/origdice.csv <==
ptv, gtv, lung
9.020046459605953748e-01,9.235154394299287528e-01,9.785265290893698786e-01
9.086506346025383651e-01,9.272117205408457741e-01,9.837495289495565842e-01
9.305658512478378608e-01,9.492944744823947900e-01,9.863027123083222270e-01
9.407507153677832079e-01,9.625117781666442385e-01,9.874254013067413904e-01
9.328940523669152496e-01,9.621499640988819824e-01,9.896023326599286962e-01
9.542680377894824373e-01,9.685673247152353227e-01,9.875632632426187829e-01
9.396065012831480434e-01,9.537642380535148456e-01,9.839876520791719372e-01
9.015775034293552759e-01,9.209938392796696016e-01,9.810657526611242796e-01
9.150004254232961820e-01,9.246921057944680333e-01,9.788426657389476260e-01


==> figures/originalpcs.csv <==
pc1, pc2
-9.753230521239100199e+03,1.137540989884026317e+02
-5.022206166210012270e+03,1.984608112134579642e+03
-4.926505165985619215e+02,2.410002117092608842e+03
4.132095638044570478e+03,2.426590950168304062e+03
7.662618717446277515e+03,1.734025533798411516e+03
9.460926501550851754e+03,-1.569503314033556535e+03
4.113686245412982316e+03,-3.184915145638637568e+03
-2.258678057125045143e+03,-2.471345584906835029e+03
-7.842561318423540797e+03,-1.443216070080498866e+03


==> figures/patient_data_weights.csv <==
rec1, rec2
-1.017748339843750000e+04,-1.096379699707031250e+02
-5.620215820312500000e+03,2.629318847656250000e+03
-7.104126586914062500e+02,2.856827636718750000e+03
2.907340332031250000e+03,2.682496093750000000e+03
6.822418457031250000e+03,1.940352661132812500e+03
8.769575195312500000e+03,-1.228005371093750000e+03
2.980729003906250000e+03,-2.781991943359375000e+03
-3.282537109375000000e+03,-2.393492919921875000e+03
-8.559516601562500000e+03,-1.449678833007812500e+03


==> figures/run_20180406t210046-tag-test_loss.csv <==
Wall time,Step,Value
1523070244.136009,1,2212.843505859375
1523070429.923874,2,1951.035400390625
1523070615.280027,3,1537.533935546875
1523070800.403102,4,1576.5963134765625
1523070985.387324,5,1111.058349609375
1523071170.288961,6,867.9257202148438
1523071355.497731,7,985.5541381835938
1523071540.930851,8,523.6303100585938
1523071726.101528,9,613.2044067382812
1523071911.486066,10,760.7716674804688
1523072097.163308,11,427.2751770019531
1523072282.693819,12,524.6010131835938
1523072467.774242,13,519.2777099609375
1523072653.125435,14,99.65916442871094
1523072838.205285,15,300.05059814453125
1523073023.513766,16,432.52496337890625
1523073209.034558,17,269.0283203125
1523073394.243292,18,128.90060424804688
1523073579.698054,19,113.07344818115234
1523073764.949416,20,249.96348571777344
1523073953.591182,21,105.77743530273438
1523074139.07364,22,269.486328125
1523074324.16179,23,129.13148498535156
1523074509.76294,24,153.5375213623047
1523074695.103804,25,157.00584411621094
1523074880.504982,26,86.565185546875
1523075065.655114,27,237.25379943847656
1523075251.081694,28,141.5888214111328
1523075436.60013,29,174.41497802734375
1523075621.828947,30,210.98252868652344
1523075807.592976,31,174.93870544433594
1523075992.498237,32,183.13685607910156
1523076177.715081,33,250.3728790283203
1523076362.721158,34,133.2343292236328
1523076547.836337,35,319.7775573730469
1523076732.594091,36,83.90182495117188
1523076918.117993,37,206.28887939453125
1523077103.309614,38,56.462730407714844
1523077288.65981,39,61.834964752197266
1523077474.738069,40,106.5781478881836
1523077663.55754,41,105.09324645996094
1523077848.509331,42,127.06277465820312
1523078033.564964,43,117.09330749511719
1523078218.104841,44,236.341552734375
1523078400.575523,45,158.90475463867188
1523078580.193433,46,164.9866943359375
1523078760.146341,47,91.60640716552734
1523078940.214962,48,84.78666687011719
1523079119.841222,49,104.96859741210938
1523079300.506766,50,111.26286315917969
1523079480.561376,51,133.96041870117188
1523079661.233975,52,67.53785705566406
1523079841.392393,53,77.32559204101562
1523080022.211925,54,55.26556396484375
1523080202.557583,55,112.3891372680664
1523080382.665643,56,97.35874938964844
1523080562.759119,57,130.21363830566406
1523080742.483889,58,116.83853149414062
1523080922.622793,59,70.26789855957031
1523081103.243516,60,67.18389129638672
1523081283.292965,61,68.4764175415039
1523081463.449967,62,193.69996643066406
1523081643.69271,63,53.399051666259766
1523081823.884462,64,67.13301849365234
1523082005.399859,65,43.932228088378906
1523082187.190947,66,44.24349594116211
1523082368.567474,67,13.72985553741455
1523082549.887741,68,10.447169303894043
1523082731.149626,69,11.351490020751953
1523082912.383879,70,14.417961120605469
1523083095.720195,71,11.54179573059082
1523083277.706231,72,9.467785835266113
1523083459.619194,73,8.580894470214844
1523083640.593232,74,14.487122535705566
1523083821.594438,75,16.11712646484375
1523084002.770189,76,10.457884788513184
1523084183.653313,77,16.617950439453125
1523084363.587477,78,17.046566009521484
1523084543.992476,79,7.031503200531006
1523084724.180879,80,12.324159622192383
1523084904.62176,81,12.260149002075195
1523085085.899416,82,15.650664329528809
1523085267.394945,83,11.247117042541504
1523085449.983479,84,12.289971351623535
1523085635.097187,85,12.332681655883789
1523085819.9137,86,11.691920280456543
1523086005.200879,87,11.5969877243042
1523086189.795864,88,19.661767959594727
1523086375.009877,89,12.091297149658203
1523086559.940075,90,9.766672134399414
1523086744.510995,91,19.146543502807617
1523086929.826536,92,13.995595932006836
1523087114.717416,93,6.753533840179443
1523087300.090573,94,9.853293418884277
1523087484.632635,95,10.410632133483887
1523087669.306773,96,15.516281127929688
1523087854.588277,97,11.66458511352539
1523088039.921517,98,9.766457557678223
1523088225.232635,99,14.555205345153809
1523088410.939648,100,11.997623443603516
1523088599.069297,101,11.561772346496582
1523088784.555487,102,11.221927642822266
1523088969.869086,103,5.402800559997559
1523089154.992904,104,10.340593338012695
1523089340.023458,105,13.50917911529541
1523089525.394298,106,13.653573989868164
1523089710.587037,107,8.078146934509277
1523089895.742329,108,13.56818675994873
1523090080.984168,109,12.07895565032959
1523090266.284936,110,18.04120635986328
1523090451.369213,111,13.742862701416016
1523090636.567947,112,15.271007537841797
1523090821.901162,113,15.649886131286621
1523091007.683172,114,9.75011157989502
1523091192.982015,115,9.685755729675293
1523091378.913492,116,7.385715007781982
1523091564.259991,117,6.877802848815918
1523091749.691597,118,11.278718948364258
1523091935.266913,119,8.55357837677002
1523092120.860441,120,9.49215316772461
1523092306.227566,121,11.583792686462402
1523092491.785206,122,10.815909385681152
1523092677.396423,123,13.719952583312988
1523092862.687439,124,15.755388259887695
1523093048.176563,125,16.384052276611328
1523093233.893605,126,9.631148338317871
1523093419.240881,127,12.907626152038574
1523093604.919507,128,9.291318893432617
1523093790.117736,129,11.356477737426758
1523093975.287179,130,22.829574584960938
1523094160.589171,131,11.337515830993652
1523094346.040617,132,11.289477348327637
1523094531.438157,133,15.00830364227295
1523094716.815145,134,14.367331504821777
1523094901.434673,135,18.72400665283203
1523095086.058492,136,9.924186706542969
1523095271.032086,137,10.123658180236816
1523095455.778757,138,6.4011383056640625
1523095640.904083,139,9.65908432006836
1523095825.846183,140,12.887752532958984
1523096010.731195,141,11.283645629882812
1523096196.072476,142,12.196015357971191
1523096381.033239,143,9.6934814453125
1523096565.755605,144,11.563183784484863
1523096750.543415,145,14.768601417541504
1523096935.978382,146,20.89173698425293
1523097121.386927,147,13.231213569641113
1523097306.055262,148,14.584531784057617
1523097491.149793,149,13.971566200256348
1523097676.075575,150,9.08080768585205
1523097863.482285,151,11.89623737335205
1523098048.162991,152,10.203630447387695
1523098233.149245,153,9.403329849243164
1523098418.10961,154,18.163053512573242
1523098603.383221,155,15.85884952545166
1523098788.823705,156,11.49675178527832
1523098974.124581,157,7.7059149742126465
1523099158.765792,158,19.70562744140625
1523099344.011914,159,19.183809280395508
1523099529.155487,160,11.664814949035645
1523099714.481461,161,9.673378944396973
1523099899.241723,162,9.777910232543945
1523100083.727248,163,9.354784965515137
1523100268.265808,164,9.445998191833496
1523100452.990781,165,12.855818748474121
1523100637.367663,166,14.658743858337402
1523100822.534125,167,16.49002456665039
1523101006.880908,168,6.837850093841553
1523101191.094761,169,7.9886579513549805
1523101376.31111,170,8.851544380187988
1523101560.858078,171,10.196675300598145
1523101745.947952,172,7.985131740570068
1523101930.903607,173,6.9737467765808105
1523102115.376119,174,10.93794059753418
1523102299.785841,175,7.302211284637451
1523102484.907231,176,9.419107437133789
1523102669.575164,177,9.727924346923828
1523102854.347801,178,16.295061111450195
1523103039.034621,179,7.981776714324951
1523103224.151463,180,12.149529457092285
1523103408.636521,181,7.060721397399902
1523103593.694156,182,8.335894584655762
1523103779.019886,183,10.184355735778809
1523103963.711256,184,12.64881706237793
1523104148.799912,185,8.959229469299316
1523104333.629194,186,10.492652893066406
1523104518.394717,187,5.678014755249023
1523104702.859806,188,9.629305839538574
1523104887.436872,189,6.0865983963012695
1523105071.705035,190,8.898784637451172
1523105258.107462,191,7.978458404541016
1523105442.334762,192,7.490238666534424
1523105627.429022,193,8.565637588500977
1523105812.23231,194,11.858161926269531
1523105996.607882,195,7.7590718269348145
1523106181.840082,196,8.504443168640137
1523106366.022828,197,7.796500205993652
1523106549.959325,198,11.283753395080566
1523106734.212125,199,8.958170890808105
1523106918.486677,200,9.954431533813477


==> figures/run_20180406t210046-tag-train_epoch_loss.csv <==
Wall time,Step,Value
1523070201.171169,1,2303.4560546875
1523070387.007476,2,1999.0032958984375
1523070572.341281,3,1615.7603759765625
1523070757.437815,4,1200.7491455078125
1523070942.413845,5,817.1063232421875
1523071127.389127,6,536.7327880859375
1523071312.572168,7,394.854736328125
1523071497.872617,8,342.8617248535156
1523071683.070634,9,296.7520446777344
1523071868.47773,10,265.50262451171875
1523072054.218292,11,241.14622497558594
1523072239.634418,12,206.33407592773438
1523072424.834458,13,189.27137756347656
1523072610.141387,14,163.4007568359375
1523072795.234693,15,148.962646484375
1523072980.605624,16,132.85736083984375
1523073166.00997,17,120.20341491699219
1523073351.289069,18,113.25298309326172
1523073536.648442,19,99.61676025390625
1523073722.025928,20,91.37183380126953
1523073910.584751,21,89.73418426513672
1523074096.038869,22,86.08940124511719
1523074281.288875,23,75.62924194335938
1523074466.891898,24,79.16397857666016
1523074652.237771,25,72.2381820678711
1523074837.545572,26,66.15585327148438
1523075022.722945,27,66.9455337524414
1523075208.154292,28,65.44505310058594
1523075393.582955,29,61.32179641723633
1523075578.890174,30,57.482295989990234
1523075764.696526,31,65.37578582763672
1523075949.582901,32,55.58818817138672
1523076134.717236,33,58.83824157714844
1523076319.855298,34,57.03874206542969
1523076504.735005,35,54.70395278930664
1523076689.575747,36,57.24185562133789
1523076875.060326,37,53.076683044433594
1523077060.290057,38,50.06725311279297
1523077245.747174,39,51.30986022949219
1523077431.568583,40,48.9298210144043
1523077620.542075,41,49.92593002319336
1523077805.458801,42,48.57162857055664
1523077990.558688,43,47.95209884643555
1523078175.125017,44,45.94994354248047
1523078358.336023,45,47.28540802001953
1523078538.175733,46,47.01264190673828
1523078717.990039,47,44.47383499145508
1523078898.300844,48,48.34214401245117
1523079077.721693,49,43.31564712524414
1523079258.457556,50,42.355045318603516
1523079438.444376,51,47.576416015625
1523079619.098755,52,40.46659851074219
1523079799.292845,53,44.957244873046875
1523079980.119344,54,42.79084777832031
1523080160.390613,55,38.96335220336914
1523080340.526097,56,41.97053909301758
1523080520.679414,57,40.2309455871582
1523080700.41594,58,39.78263473510742
1523080880.462106,59,39.75606155395508
1523081061.115998,60,40.26753616333008
1523081241.145112,61,42.247032165527344
1523081421.255509,62,38.98582077026367
1523081601.537207,63,39.51335525512695
1523081781.638785,64,45.543556213378906
1523081963.020715,65,40.148075103759766
1523082144.849171,66,41.3963508605957
1523082326.387251,67,14.462611198425293
1523082507.484645,68,13.220574378967285
1523082688.932336,69,12.369962692260742
1523082870.108397,70,11.504256248474121
1523083053.361771,71,11.687873840332031
1523083235.308911,72,11.392006874084473
1523083417.210151,73,11.776692390441895
1523083598.220193,74,11.440629005432129
1523083779.260138,75,11.798192977905273
1523083960.490421,76,10.916268348693848
1523084141.474922,77,10.355904579162598
1523084321.508122,78,11.018658638000488
1523084501.722707,79,9.79787826538086
1523084681.989592,80,10.10654067993164
1523084862.49124,81,10.101799011230469
1523085043.545584,82,10.418773651123047
1523085224.981289,83,10.199236869812012
1523085407.313954,84,9.698960304260254
1523085592.304934,85,9.64798355102539
1523085777.103183,86,9.386176109313965
1523085962.427386,87,10.068743705749512
1523086147.015614,88,9.114302635192871
1523086332.231423,89,9.071910858154297
1523086517.173416,90,9.895343780517578
1523086701.916027,91,9.345343589782715
1523086887.043896,92,9.006295204162598
1523087071.931538,93,9.299769401550293
1523087257.339692,94,9.759772300720215
1523087442.009511,95,9.558479309082031
1523087626.575253,96,9.161211013793945
1523087811.808456,97,8.850473403930664
1523087997.187477,98,9.223989486694336
1523088182.528889,99,9.132939338684082
1523088368.228006,100,8.604506492614746
1523088556.293855,101,9.773322105407715
1523088741.868551,102,8.759493827819824
1523088927.09196,103,8.677468299865723
1523089112.258526,104,9.141352653503418
1523089297.327261,105,9.189059257507324
1523089482.626006,106,8.756363868713379
1523089667.735066,107,8.710210800170898
1523089852.957435,108,8.773436546325684
1523090038.291557,109,8.660447120666504
1523090223.628715,110,8.395183563232422
1523090408.713242,111,8.489121437072754
1523090593.881262,112,9.302895545959473
1523090779.227882,113,8.803436279296875
1523090964.936429,114,8.113911628723145
1523091150.295639,115,8.823738098144531
1523091336.258131,116,8.200167655944824
1523091521.573449,117,8.633735656738281
1523091706.916645,118,8.568682670593262
1523091892.476962,119,8.810813903808594
1523092078.072424,120,8.438577651977539
1523092263.543586,121,8.424844741821289
1523092449.016905,122,7.914783000946045
1523092634.689601,123,8.441558837890625
1523092820.01227,124,8.159427642822266
1523093005.394601,125,8.47205924987793
1523093191.235927,126,8.129024505615234
1523093376.500228,127,8.184539794921875
1523093562.110274,128,8.756793022155762
1523093747.455227,129,8.036346435546875
1523093932.630793,130,8.923279762268066
1523094117.828871,131,8.108386039733887
1523094303.38137,132,7.829568386077881
1523094488.842911,133,7.306065082550049
1523094674.170913,134,7.444450855255127
1523094858.727077,135,8.090092658996582
1523095043.387696,136,8.276874542236328
1523095228.362216,137,7.586808204650879
1523095413.16402,138,7.249695301055908
1523095598.242093,139,7.862852096557617
1523095783.178974,140,7.8825531005859375
1523095968.091817,141,7.985601902008057
1523096153.416396,142,8.063599586486816
1523096338.375507,143,7.697172164916992
1523096523.107363,144,7.654310703277588
1523096707.897922,145,7.882934093475342
1523096893.279829,146,7.720606803894043
1523097078.613025,147,8.456927299499512
1523097263.401618,148,8.268715858459473
1523097448.477132,149,7.165814399719238
1523097633.448569,150,7.516932487487793
1523097820.770714,151,7.733480930328369
1523098005.569065,152,7.537761688232422
1523098190.440881,153,7.795635223388672
1523098375.442631,154,7.390632152557373
1523098560.645034,155,7.792011260986328
1523098746.113386,156,6.987552165985107
1523098931.358835,157,7.743605613708496
1523099116.119499,158,8.092452049255371
1523099301.34818,159,7.124932289123535
1523099486.517203,160,7.450096607208252
1523099671.827157,161,7.52003812789917
1523099856.541421,162,7.204732894897461
1523100041.083728,163,7.1048736572265625
1523100225.570436,164,7.276196479797363
1523100410.37802,165,7.414621353149414
1523100594.667322,166,7.3766350746154785
1523100779.836012,167,7.414005756378174
1523100964.274333,168,4.481092929840088
1523101148.385443,169,4.733867168426514
1523101333.595356,170,4.458921432495117
1523101518.177877,171,4.853497505187988
1523101703.228702,172,4.443607807159424
1523101888.258166,173,4.439388751983643
1523102072.740886,174,4.419089317321777
1523102257.11563,175,4.559315204620361
1523102442.1983,176,4.405459403991699
1523102626.876517,177,4.422797203063965
1523102811.764659,178,4.652513027191162
1523102996.452013,179,4.294257640838623
1523103181.549629,180,4.459582805633545
1523103366.027503,181,4.806636810302734
1523103551.039476,182,4.417490482330322
1523103736.278838,183,4.546027183532715
1523103920.946831,184,4.727194309234619
1523104106.106831,185,4.417515277862549
1523104290.910757,186,4.477217674255371
1523104475.658057,187,5.092665672302246
1523104660.20096,188,4.99209451675415
1523104844.751256,189,4.264845371246338
1523105029.102075,190,4.702052116394043
1523105215.426216,191,4.248358726501465
1523105399.62084,192,4.165616035461426
1523105584.757308,193,4.338318347930908
1523105769.562526,194,4.298015594482422
1523105954.014869,195,4.358278274536133
1523106139.081844,196,4.562902450561523
1523106323.354293,197,4.375134468078613
1523106507.373776,198,4.33715295791626
1523106691.693982,199,4.752288818359375
1523106875.804332,200,4.512843608856201


==> figures/splinemodel.csv <==
spline_x, spline_y
-7.842561318423541707e+03,-1.443216070080499094e+03
-9.288828994151459483e+03,-6.713862202975651599e+02
-9.756593219628781299e+03,5.751950760521580719e+00
-9.450446816126166595e+03,5.906651297118439743e+02
-8.574982604914264812e+03,1.085820003174485464e+03
-7.334793407263723566e+03,1.493683257766528641e+03
-5.934472044445202300e+03,1.816721580106057900e+03
-4.576899886076605071e+03,2.057484137483780160e+03
-3.367183493483554685e+03,2.223232197553138121e+03
-2.261637519463416083e+03,2.328397815805393748e+03
-1.204094437549841132e+03,2.388014606379318593e+03
-1.387819200499472174e+02,2.417072085996740952e+03
9.654847262352420785e+02,2.427816212333816111e+03
2.101267114375365509e+03,2.428183268588370083e+03
3.257743842318065163e+03,2.425732051391072673e+03
4.424032274070080348e+03,2.427630144867350282e+03
5.581845289121706628e+03,2.393739229009537212e+03
6.698517749506614564e+03,2.192062446741553686e+03
7.739723759830955714e+03,1.680079882268194297e+03
8.646425881633738754e+03,7.922573442124082703e+02
9.281117151079806717e+03,-2.924773582202851117e+02
9.490750834337541164e+03,-1.346784204283425879e+03
9.144841327627085775e+03,-2.163653708856606045e+03
8.302481394190797801e+03,-2.706911346585688079e+03
7.117572468410978217e+03,-3.025817632907797815e+03
5.744719595290048346e+03,-3.170267128662323557e+03
4.338527819830414956e+03,-3.190154394688655429e+03
3.035105722685950695e+03,-3.132338389971848301e+03
1.848143281251945609e+03,-3.023586983002353463e+03
7.415914333838053381e+02,-2.882504972950191586e+03
-3.207423848807540594e+02,-2.727673607760907544e+03
-1.375050737504029939e+03,-2.577674135380043481e+03
-2.457461132708889636e+03,-2.451026156278534017e+03
-3.586104696420807159e+03,-2.349195717609756684e+03
-4.736667673219390963e+03,-2.233427669003754545e+03
-5.878720256468261141e+03,-2.059171228291849729e+03
-6.981832639531050518e+03,-1.781875613305361185e+03
-8.015575015771369181e+03,-1.356990041875608995e+03
-8.949517578552848136e+03,-7.399637318339143803e+02
-9.753230521239100199e+03,1.137540989884026317e+02


==> figures/synth_predicted_weights.csv <==
rec1, rec2
-7.781993164062500000e+03,-1.232988281250000000e+03
-9.294036132812500000e+03,-4.373908996582031250e+02
-9.758865234375000000e+03,2.597141418457031250e+02
-9.462024414062500000e+03,8.294819946289062500e+02
-8.572381835937500000e+03,1.301435791015625000e+03
-7.349469726562500000e+03,1.706464355468750000e+03
-6.060125488281250000e+03,2.032364257812500000e+03
-4.711041503906250000e+03,2.215805175781250000e+03
-3.503221923828125000e+03,2.358428710937500000e+03
-2.423867675781250000e+03,2.421115478515625000e+03
-1.339096923828125000e+03,2.460749023437500000e+03
-2.505177764892578125e+02,2.491872802734375000e+03
9.321135864257812500e+02,2.514168457031250000e+03
2.036604980468750000e+03,2.504371337890625000e+03
3.165206298828125000e+03,2.527713134765625000e+03
4.333603027343750000e+03,2.502716064453125000e+03
5.423923828125000000e+03,2.421833984375000000e+03
6.484772949218750000e+03,2.182402099609375000e+03
7.537181640625000000e+03,1.667708251953125000e+03
8.479072265625000000e+03,7.974268798828125000e+02
9.179696289062500000e+03,-2.674681396484375000e+02
9.414249023437500000e+03,-1.313513305664062500e+03
9.102247070312500000e+03,-2.112040039062500000e+03
8.306839843750000000e+03,-2.642781494140625000e+03
7.160325683593750000e+03,-2.912439697265625000e+03
5.875618164062500000e+03,-3.043587158203125000e+03
4.370139160156250000e+03,-3.087495849609375000e+03
2.996245117187500000e+03,-3.029241210937500000e+03
1.765567871093750000e+03,-2.946380615234375000e+03
6.988005371093750000e+02,-2.801508300781250000e+03
-3.005591735839843750e+02,-2.612318603515625000e+03
-1.440527954101562500e+03,-2.465796630859375000e+03
-2.534379150390625000e+03,-2.322562255859375000e+03
-3.655891601562500000e+03,-2.179293457031250000e+03
-4.745191406250000000e+03,-2.067781250000000000e+03
-5.839146484375000000e+03,-1.891608398437500000e+03
-6.941016113281250000e+03,-1.613888916015625000e+03
-7.967719726562500000e+03,-1.138482421875000000e+03
-8.972525390625000000e+03,-5.089549865722656250e+02
-9.759750000000000000e+03,3.710008544921875000e+02


==> figures/testdice.csv <==
ptv, gtv, lung
8.988821571806467903e-01,9.177427554651753638e-01,9.766709547072426334e-01
9.151353157367190239e-01,9.318763078353871077e-01,9.833752086521073688e-01
9.243353783231084142e-01,9.495809410677753526e-01,9.861361250458605676e-01
9.383878288644196264e-01,9.603873831461430255e-01,9.873578571747729793e-01
9.448625940836687942e-01,9.671888448958512186e-01,9.894227018971609722e-01
9.470855031076768071e-01,9.599118795687439087e-01,9.871675599889003783e-01
9.391735820001710922e-01,9.537155561544162774e-01,9.840239879885726015e-01
8.925633995887594097e-01,9.196126235947447158e-01,9.807379571504080129e-01
9.096288781807422286e-01,9.240421391666107098e-01,9.771810824381403915e-01

